MAMMOTH-Subaru. II. Diverse Populations of Circumgalactic Ly$\alpha$ Nebulae at Cosmic Noon

Circumgalactic Lyman-alpha (Ly$\alpha$) nebulae are gaseous halos around galaxies exhibiting luminous extended Ly$\alpha$ emission. This work investigates Ly$\alpha$ nebulae from deep imaging of $\sim12~\mathrm{deg}^2$ sky, targeted by the MAMMOTH-Subaru survey. Utilizing the wide-field capability of Hyper Suprime-Cam (HSC), we present one of the largest blind Ly$\alpha$ nebula selections, including QSO nebulae, Ly$\alpha$ blobs, and radio galaxy nebulae down to typical $2\sigma$ Ly$\alpha$ surface brightness of $(5-10)\times10^{-18}\mathrm{~erg~s^{-1}~cm^{-2}~arcsec^{-2}}$. The sample contains 117 nebulae with Ly$\alpha$ sizes of 40 - 400 kpc, and the most gigantic one spans about 365 kpc, referred to as the Ivory Nebula. Combining multiwavelength data, we investigate diverse nebula populations and associated galaxies. We find a small fraction of Ly$\alpha$ nebulae have QSOs ($\sim7\%$), luminous infrared galaxies ($\sim1\%$), and radio galaxies ($\sim 2\%$). Remarkably, among the 28 enormous Ly$\alpha$ nebulae (ELANe) exceeding 100 kpc, about 80\% are associated with UV-faint galaxies ($M_\mathrm{UV} > -22$), categorized as Type II ELANe. We underscore that Type II ELANe constitute the majority but remain largely hidden in current galaxy and QSO surveys. Dusty starburst and obscured AGN activity are proposed to explain the nature of Type II ELANe. The SED of stacking all Ly$\alpha$ nebulae also reveals signs of massive dusty star-forming galaxies with obscured AGNs. We propose a model to explain the dusty nature where the diverse populations of Ly$\alpha$ nebulae capture massive galaxies at different evolutionary stages undergoing violent assembling. Ly$\alpha$ nebulae provide critical insights into the formation and evolution of today's massive cluster galaxies at cosmic noon.

==> tab2.txt <==
Title: MAMMOTH-Subaru Lyman-alpha Nebulae
Authors: M.Li et al.
Table: Properties of Lyman-alpha Nebulae
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units   Label     Explanations
--------------------------------------------------------------------------------
   1-  7 A7     ---       Name      Object name
   9- 13 A5     ---       Field     Field name
  15- 23 F9.5   deg       RAdeg     Right Ascension J2000
  25- 32 F8.5   deg       DEdeg     Declination J2000
  34- 38 F5.2   mag       NBmag     Narrowband AB magnitude
  40- 44 F5.2   mag       gmag      g band AB magnitude
  46- 50 F5.1   arcsec2   Area      Lyman-alpha emission isophotal area
  52- 56 F5.2   [100nW]   Lum       Lyman-alpha emission luminosity (1)
  58- 62 F5.1   kpc       Size      Lyman-alpha emission end-to-end size
  64- 68 F5.3   ---       Redshift  [?] Spectroscopic redshift if avaliable
  70- 77 A8     ---       Comment   [?] Comments (2)
--------------------------------------------------------------------------------
Note (1): Luminosity is in unit of log(erg/s)
Note (2):
    T2 = Type II enormous Lyman-alpha nebulae
    R = With radio counterparts
    Q = Type-I QSO with spectrum
    IR = IR luminous objects identified by WISE
    Ivory = Nickname of MLAN1
--------------------------------------------------------------------------------
MLAN1   J1349 206.97629 23.96409 22.68 24.08 288.7 44.40 364.7 2.310 T2;Ivory 
MLAN2   J0222  35.18785 -2.22342 23.92 25.91 203.2 44.12 192.9       T2       
MLAN3   J1349 207.15093 23.99550 22.89 24.55 168.7 44.26 156.3 2.307 T2;R     
MLAN4   J1349 206.86169 24.53714 23.43 23.35 121.9 43.88 184.0       T2       
MLAN5   J0240  39.93041 -5.99873 24.64 25.58 105.9 43.84 138.8       T2       
MLAN6   J0755 119.53963 30.80769 25.47 26.11  97.5 43.55 212.9       T2       
MLAN7   J0240  40.49514 -5.70917 19.85 20.35  94.7 44.54 159.2 2.267 Q        
MLAN8   J0240  39.95441 -5.32985 19.75 20.35  91.2 44.60 108.1 2.299 Q        
MLAN9   J1349 206.98806 24.90205 23.81 24.67  90.6 43.86 129.5       T2       
MLAN10  J1349 206.98091 23.98140 23.00 24.77  89.8 43.91 120.8 2.312 T2       
MLAN11  J0240  40.31082 -5.71527 22.21 23.99  82.5 44.00 117.5       T2       
MLAN12  J0240  39.67657 -4.78105 23.68 24.26  80.6 43.92 113.4       T2       
MLAN13  J1349 206.99687 24.04577 24.37 26.46  79.9 43.73 127.0       T2       
MLAN14  J0210  32.50208  0.79086 19.40 21.17  73.8 44.52 110.4 2.173 Q        
MLAN15  J1419 215.26213  5.24151 19.16 20.66  71.7 44.58 102.7 2.172 Q        
MLAN16  J0755 119.02206 31.14735 20.24 20.73  70.4 44.33  98.3 2.275 Q        
MLAN17  J0240  40.18200 -5.46013 23.36 23.03  70.2 43.66 122.2       T2       
MLAN18  J0240  39.97543 -5.29277 19.59 20.08  68.5 44.61 105.7 2.268 Q        
MLAN19  J1349 206.98572 24.01749 24.40 25.10  64.4 43.60 106.4       T2       
MLAN20  J0755 118.24575 30.84177 21.57 23.74  63.5 44.15  85.9                
MLAN21  J0755 119.35175 31.50549 24.38 24.87  62.6 43.38 138.9       T2       
MLAN22  J0240  39.91285 -5.13774 24.42 25.27  60.8 43.58 137.1       T2       
MLAN23  J1349 207.30375 25.01687 21.79 23.53  59.8 44.13 101.4       T2       
MLAN24  J0222  35.01491 -2.20155 21.61 22.75  59.5 44.01  84.5                
MLAN25  J1349 208.06797 24.32870 22.99 24.31  57.0 43.79  95.1                
MLAN26  J0755 118.42834 31.33465 25.44 26.99  56.6 43.29 123.4       T2       
MLAN27  J1349 207.43332 25.02265 20.31 21.33  56.6 44.41  81.7 2.301 Q        
MLAN28  J0210  32.60318  0.89934 20.92 21.57  54.8 43.82 132.3 2.169 Q        
MLAN29  J1133 172.81062  9.88393 23.60 23.77  53.3 43.61  91.9                
MLAN30  J1349 208.01671 24.76482 24.12 26.07  52.4 43.61 102.5       T2       
MLAN31  J1349 207.46888 24.63635 21.58 22.12  51.9 43.91  84.4 2.319 Q        
MLAN32  J1349 206.72236 24.62765 23.33 25.46  48.4 43.76  86.4                
MLAN33  J1349 207.36535 25.19732 23.17 24.35  48.2 43.64  98.3                
MLAN34  J0222  35.65662 -1.69673 24.09 27.14  47.9 43.56 114.9       T2       
MLAN35  J1349 206.82639 24.64331 24.52 25.63  47.8 43.56  86.1                
MLAN36  J1349 206.70597 24.33744 24.57 25.05  46.9 43.50  89.0                
MLAN37  J0240  40.56681 -5.11633 24.18 25.76  45.0 43.59  92.9                
MLAN38  J1133 172.81651  9.87902 25.45 26.95  43.5 43.39 102.4       T2       
MLAN39  J1133 172.87875 10.33281 24.13 25.71  43.4 43.56  83.8                
MLAN40  J1349 207.91688 24.42679 24.11 25.01  43.3 43.48 104.9       T2       
MLAN41  J0924 141.03994 15.23770 21.38 24.45  42.4 43.81  97.2                
MLAN42  J0755 119.00146 31.11596 25.61 26.50  41.7 43.07 104.7       T2       
MLAN43  J0210  32.17702  0.65817 23.28 24.57  41.6 43.49  90.1                
MLAN44  J0240  39.37726 -5.51167 22.24 23.76  40.5 43.94  67.3       R;IR     
MLAN45  J1349 207.10748 24.01540 25.91 27.46  40.2 43.35  81.5                
MLAN46  J0240  40.16106 -5.31387 25.43 26.07  38.9 43.33  69.3                
MLAN47  J0222  35.46002 -2.64965 24.98 26.86  38.9 43.20  81.3                
MLAN48  J0240  39.57751 -4.94070 23.53 24.21  38.5 43.57  96.1                
MLAN49  J1349 207.08544 24.68225 25.07 26.42  38.4 43.29  77.5                
MLAN50  J0240  40.44458 -5.85485 24.63 26.45  38.2 43.43  79.7                
MLAN51  J0222  35.34066 -2.55330 23.51 26.13  37.8 43.39  90.6                
MLAN52  J1419 215.25711  4.96899 21.65 22.75  37.6 43.90  84.5 2.161          
MLAN53  J1349 206.91751 24.03170 24.91 26.29  35.9 43.33  85.6                
MLAN54  J0755 118.49923 30.71217 23.52 24.51  35.7 43.41  76.9                
MLAN55  J0240  39.94625 -5.04105 23.57 24.11  35.6 43.36  77.8                
MLAN56  J0240  40.38290 -5.82623 23.76 26.62  35.5 43.48  79.6                
MLAN57  J1349 207.25550 24.04208 23.61 24.60  35.4 43.45  84.0                
MLAN58  J1133 172.89236 10.53424 24.55 24.67  35.1 43.37  76.0                
MLAN59  J0210  32.22247  0.46856 23.17 25.02  32.3 43.37  80.6                
MLAN60  J0210  32.91316  1.03640 23.47 25.65  32.2 43.36  77.4                
MLAN61  J1349 206.92479 24.03937 23.11 25.38  31.7 43.59  65.4                
MLAN62  J1349 207.68646 24.51870 21.72 22.77  31.7 43.88  76.3                
MLAN63  J0755 118.90982 31.83122 25.36 26.81  31.6 43.11  72.4                
MLAN64  J0240  40.19633 -5.70616 22.02 22.92  31.6 43.80  70.6 2.311 Q        
MLAN65  J1133 173.90940  9.78250 24.44 25.48  31.4 43.39  67.3                
MLAN66  J0240  39.96894 -6.04735 23.32 25.00  30.7 43.52  85.3                
MLAN67  J0210  32.94150  0.69535 21.86 23.55  30.0 43.64  65.0                
MLAN68  J0222  35.71909 -2.38041 24.40 24.52  30.0 43.17  63.5                
MLAN69  J1419 215.39081  4.94548 22.44 22.77  29.8 43.42  68.5                
MLAN70  J1349 207.01146 23.88369 24.04 25.81  29.7 43.35  79.1                
MLAN71  J0240  39.85145 -5.15437 24.88 25.78  29.2 43.17  85.3                
MLAN72  J0210  32.34088  0.36708 22.73 23.66  28.9 43.37  69.5                
MLAN73  J0755 118.85054 31.13585 25.42 25.97  26.9 42.92  74.1                
MLAN74  J1133 172.94200 10.61140 24.58 25.92  26.9 43.38  70.7                
MLAN75  J0222  35.71916 -3.03588 22.74 25.55  26.8 43.41  75.2                
MLAN76  J1349 207.55362 24.46801 23.66 24.51  26.7 43.30  90.7                
MLAN77  J1133 172.77294  9.94122 24.65 24.92  26.6 43.32  57.6                
MLAN78  J0210  32.78732  0.73662 22.82 25.28  26.1 43.34  69.9                
MLAN79  J1419 215.14095  4.73569 23.21 24.33  26.0 43.23  81.2                
MLAN80  J1419 214.47346  5.18509 24.09 25.43  25.8 43.23  61.8                
MLAN81  J1419 215.41389  5.30577 23.19 25.14  24.8 43.32  72.5                
MLAN82  J1349 207.58532 23.95610 24.66 26.34  24.6 43.25  75.3                
MLAN83  J1133 173.72713 10.57522 24.73 25.54  24.5 43.24  75.5                
MLAN84  J0210  32.53720  0.88962 21.94 23.95  24.5 43.48  71.8 2.194          
MLAN85  J0222  35.57266 -2.19246 23.67 24.63  24.3 43.05  63.4                
MLAN86  J1349 206.82850 24.81685 24.24 25.45  23.9 43.29  61.9                
MLAN87  J0240  39.55396 -5.46095 23.81 25.03  23.0 43.29  68.9                
MLAN88  J1349 207.37645 25.16306 23.14 24.56  22.3 43.44  53.2                
MLAN89  J1419 215.02370  5.40453 22.86 24.65  22.2 43.27  68.4                
MLAN90  J1419 214.44209  4.96409 24.02 25.63  22.2 43.20  67.7                
MLAN91  J1349 207.26685 23.94250 22.81 23.31  22.2 43.41  62.3                
MLAN92  J1349 206.83689 24.96382 25.41 26.41  21.9 43.10  59.0                
MLAN93  J0924 141.05062 15.34259 24.10 26.75  21.0 43.05  55.0                
MLAN94  J1349 207.71554 24.72556 24.85 26.37  20.2 43.06  66.3                
MLAN95  J0240  40.36124 -5.41287 23.97 24.56  20.2 43.13  53.8                
MLAN96  J0240  39.77904 -5.74577 23.77 24.65  20.1 43.29  59.9                
MLAN97  J1349 206.82254 24.69441 23.92 24.33  20.0 43.16  54.4                
MLAN98  J0240  40.40797 -5.36763 23.07 24.20  19.5 43.45  52.1                
MLAN99  J1349 207.15876 23.89348 23.01 23.51  19.4 43.33  53.0                
MLAN100 J1349 207.59704 23.85384 24.60 27.80  19.2 43.19  52.8                
MLAN101 J1349 207.52710 24.05128 24.35 25.95  19.0 43.19  58.9                
MLAN102 J1349 208.12436 24.49028 23.94 24.47  18.9 43.13  63.3                
MLAN103 J0924 140.94132 14.73934 23.99 26.11  18.9 43.18  62.3                
MLAN104 J1419 215.27958  4.52283 22.81 23.68  18.7 43.25  63.4                
MLAN105 J0240  40.50906 -5.71696 24.00 24.49  18.4 43.10  54.4                
MLAN106 J0222  35.83707 -2.59691 23.58 24.56  18.4 43.10  67.3                
MLAN107 J1349 207.21974 25.09143 24.41 25.76  18.3 43.08  50.2                
MLAN108 J0240  40.16730 -5.99757 25.23 25.99  18.0 42.97  59.7                
MLAN109 J1419 215.44377  4.84961 23.48 24.32  17.6 43.14  52.4                
MLAN110 J0222  36.16447 -2.37973 24.23 25.18  17.4 43.02  47.9                
MLAN111 J1349 207.45924 24.47173 23.96 24.93  17.2 43.10  47.2                
MLAN112 J1349 207.55781 24.88049 23.69 24.42  16.3 43.18  49.0                
MLAN113 J1419 214.47396  4.66579 22.70 23.93  15.5 43.26  54.5                
MLAN114 J0924 141.03470 15.11469 22.21 24.35  15.3 43.41  47.5                
MLAN115 J0210  33.01144  0.67267 23.67 24.94  14.5 42.95  53.1                
MLAN116 J1419 214.97050  5.45928 23.27 24.16  14.1 43.08  43.7                
MLAN117 J0924 140.95914 15.29302 23.56 24.55  14.1 42.91  49.3                
